The three-dimensional structure of Galactic molecular cloud complexes out to 2.5 kpc

Knowledge of the three-dimensional structure of Galactic molecular clouds is important for understanding how clouds are affected by processes such as turbulence and magnetic fields and how this structure effects star formation within them. Great progress has been made in this field with the arrival of the Gaia mission, which provides accurate distances to $\sim10^{9}$ stars. Combining these distances with extinctions inferred from optical-IR, we recover the three-dimensional structure of 16 Galactic molecular cloud complexes at $\sim1$pc resolution using our novel three-dimensional dust mapping algorithm \texttt{Dustribution}. Using \texttt{astrodendro} we derive a catalogue of physical parameters for each complex. We recover structures with aspect ratios between 1 and 11, i.e.\ everything from near-spherical to very elongated shapes. We find a large variation in cloud environments that is not apparent when studying them in two-dimensions. For example, the nearby California and Orion A clouds look similar on-sky, but we find California to be more sheet-like, and massive, which could explain their different star-formation rates. In Carina, our most distant complex, we observe evidence for dust sputtering, which explains its measured low dust mass. By calculating the total mass of these individual clouds, we demonstrate that it is necessary to define cloud boundaries in three-dimensions in order to obtain an accurate mass; simply integrating the extinction overestimates masses. We find that Larson's relationship on mass vs radius holds true whether you assume a spherical shape for the cloud or take their true extents.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
